Symplectic Neural Networks Based on Dynamical Systems

We present and analyze a framework for designing symplectic neural networks (SympNets) based on geometric integrators for Hamiltonian differential equations. The SympNets are universal approximators in the space of Hamiltonian diffeomorphisms, interpretable and have a non-vanishing gradient property. We also give a representation theory for linear systems, meaning the proposed P-SympNets can exactly parameterize any symplectic map corresponding to quadratic Hamiltonians. Extensive numerical tests demonstrate increased expressiveness and accuracy -- often several orders of magnitude better -- for lower training cost over existing architectures. Lastly, we show how to perform symbolic Hamiltonian regression with SympNets for polynomial systems using backward error analysis.

==> results/hyperparams/double_pendulum/experiment-0/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (16, 16)      & 1.53e-04 & 1.79e-04 & 7010.95 & 1024 \\
G (16, 32)      & 1.62e-04 & 1.80e-04 & 8499.83 & 2048 \\
G (16, 4)       & 1.06e-04 & 1.27e-04 & 6090.76 & 256 \\
G (16, 8)       & 1.29e-04 & 1.64e-04 & 6357.67 & 512 \\
G (24, 16)      & 1.61e-04 & 1.81e-04 & 9738.76 & 1536 \\
G (24, 32)      & 1.81e-04 & 1.99e-04 & 10572.19 & 3072 \\
G (24, 4)       & 1.22e-04 & 1.57e-04 & 8095.80 & 384 \\
G (24, 8)       & 1.46e-04 & 1.77e-04 & 8797.02 & 768 \\
G (32, 16)      & 1.52e-04 & 1.74e-04 & 11651.83 & 2048 \\
G (32, 32)      & 2.61e-04 & 2.87e-04 & 11895.88 & 4096 \\
G (32, 4)       & 1.18e-04 & 1.52e-04 & 9942.93 & 512 \\
G (32, 8)       & 1.53e-04 & 1.81e-04 & 10677.46 & 1024 \\
G (8, 16)       & 1.29e-04 & 1.64e-04 & 3569.24 & 512 \\
G (8, 32)       & 1.48e-04 & 1.76e-04 & 4942.24 & 1024 \\
G (8, 4)        & 4.81e-05 & 6.28e-05 & 3447.73 & 128 \\
G (8, 8)        & 1.21e-04 & 1.54e-04 & 3141.83 & 256 \\
GR (16, 16)     & 6.57e-06 & 1.22e-05 & 12384.63 & 1200 \\
GR (16, 32)     & 1.51e-05 & 2.11e-05 & 13052.46 & 2224 \\
GR (16, 4)      & 7.00e-06 & 1.14e-05 & 12673.07 & 432 \\
GR (16, 8)      & 5.35e-06 & 9.82e-06 & 12659.38 & 688 \\
GR (24, 16)     & 5.66e-06 & 8.83e-06 & 13924.35 & 1800 \\
GR (24, 32)     & 1.32e-05 & 2.03e-05 & 14890.13 & 3336 \\
GR (24, 4)      & 7.58e-06 & 1.16e-05 & 14239.02 & 648 \\
GR (24, 8)      & 8.78e-06 & 1.28e-05 & 13528.89 & 1032 \\
GR (32, 16)     & 4.97e-06 & 1.09e-05 & 15887.77 & 2400 \\
GR (32, 32)     & 1.04e-05 & 1.47e-05 & 15900.22 & 4448 \\
GR (32, 4)      & 3.38e-06 & 6.47e-06 & 15235.18 & 864 \\
GR (32, 8)      & 4.63e-06 & 7.09e-06 & 15170.10 & 1376 \\
GR (8, 16)      & 1.48e-05 & 2.27e-05 & 8418.57 & 600 \\
GR (8, 32)      & 1.40e-05 & 2.00e-05 & 9485.73 & 1112 \\
GR (8, 4)       & 8.43e-06 & 2.17e-05 & 7613.57 & 216 \\
GR (8, 8)       & 1.58e-05 & 2.43e-05 & 7928.68 & 344 \\
H (16, 16)      & 5.88e-05 & 9.12e-05 & 8783.83 & 1024 \\
H (16, 32)      & 5.65e-05 & 7.71e-05 & 10363.06 & 2048 \\
H (16, 4)       & 1.11e-05 & 1.60e-05 & 7328.89 & 256 \\
H (16, 8)       & 1.06e-05 & 2.20e-05 & 7625.22 & 512 \\
H (24, 16)      & 5.34e-05 & 7.93e-05 & 11372.00 & 1536 \\
H (24, 32)      & 4.77e-05 & 6.47e-05 & 11961.28 & 3072 \\
H (24, 4)       & 2.19e-05 & 3.22e-05 & 9320.73 & 384 \\
H (24, 8)       & 1.29e-05 & 1.91e-05 & 9765.51 & 768 \\
H (32, 16)      & 3.45e-05 & 6.58e-05 & 12961.58 & 2048 \\
H (32, 32)      & 7.10e-05 & 8.68e-05 & 14234.49 & 4096 \\
H (32, 4)       & 8.05e-06 & 1.52e-05 & 10883.24 & 512 \\
H (32, 8)       & 1.60e-05 & 2.32e-05 & 12110.44 & 1024 \\
H (8, 16)       & 4.95e-05 & 7.67e-05 & 4969.27 & 512 \\
H (8, 32)       & 5.14e-05 & 7.78e-05 & 6147.65 & 1024 \\
H (8, 4)        & 9.14e-05 & 1.22e-04 & 3578.36 & 128 \\
H (8, 8)        & 2.62e-05 & 4.24e-05 & 4364.09 & 256 \\
LA (16, 3)      & 3.66e-05 & 4.44e-05 & 10280.93 & 286 \\
LA (16, 6)      & 3.93e-05 & 4.18e-05 & 13385.31 & 478 \\
LA (16, 9)      & 6.84e-05 & 8.21e-05 & 14254.59 & 670 \\
LA (24, 3)      & 3.16e-05 & 3.86e-05 & 12498.10 & 430 \\
LA (24, 6)      & 3.91e-05 & 4.61e-05 & 14630.96 & 718 \\
LA (24, 9)      & 7.19e-05 & 9.22e-05 & 16052.41 & 1006 \\
LA (32, 3)      & 4.69e-05 & 5.20e-05 & 14704.45 & 574 \\
LA (32, 6)      & 6.79e-05 & 7.98e-05 & 15946.20 & 958 \\
LA (32, 9)      & 4.36e-05 & 5.17e-05 & 16265.11 & 1342 \\
LA (8, 3)       & 2.32e-04 & 2.72e-04 & 5964.42 & 142 \\
LA (8, 6)       & 6.85e-05 & 8.34e-05 & 8882.68 & 238 \\
LA (8, 9)       & 3.79e-05 & 4.75e-05 & 10199.76 & 334 \\
P (16, 12)      & 2.19e-07 & 1.20e-06 & 12133.73 & 240 \\
P (16, 16)      & 2.64e-07 & 3.56e-06 & 13277.27 & 304 \\
P (16, 4)       & 2.24e-06 & 6.86e-06 & 7217.50 & 112 \\
P (16, 8)       & 4.09e-07 & 2.83e-06 & 10387.81 & 176 \\
P (24, 12)      & 1.26e-07 & 9.79e-07 & 13886.87 & 360 \\
P (24, 16)      & 8.01e-08 & 7.00e-07 & 15825.49 & 456 \\
P (24, 4)       & 6.20e-07 & 1.58e-06 & 9327.89 & 168 \\
P (24, 8)       & 1.92e-07 & 1.02e-06 & 13457.09 & 264 \\
P (32, 12)      & 8.79e-08 & 5.08e-07 & 15531.02 & 480 \\
P (32, 16)      & 7.22e-08 & 2.03e-06 & 16649.28 & 608 \\
P (32, 4)       & 1.70e-07 & 7.35e-07 & 11643.85 & 224 \\
P (32, 8)       & 8.15e-08 & 3.09e-06 & 14510.83 & 352 \\
P (8, 12)       & 2.16e-05 & 3.47e-05 & 8413.00 & 120 \\
P (8, 16)       & 9.10e-06 & nan & 10179.64 & 152 \\
P (8, 4)        & 4.68e-05 & 5.63e-05 & 3958.59 & 56 \\
P (8, 8)        & 9.49e-06 & 1.09e-05 & 6442.26 & 88 \\
R (16, 16)      & 6.68e-05 & 8.18e-05 & 8856.10 & 832 \\
R (16, 32)      & 4.42e-05 & 6.22e-05 & 10462.81 & 1600 \\
R (16, 4)       & 2.82e-05 & 3.48e-05 & 7532.03 & 256 \\
R (16, 8)       & 4.90e-05 & 6.80e-05 & 7880.49 & 448 \\
R (24, 16)      & 2.45e-05 & 3.59e-05 & 11615.01 & 1248 \\
R (24, 32)      & 5.48e-05 & 6.80e-05 & 12807.13 & 2400 \\
R (24, 4)       & 9.60e-06 & 1.12e-05 & 9559.02 & 384 \\
R (24, 8)       & 3.24e-05 & 4.38e-05 & 9954.89 & 672 \\
R (32, 16)      & 4.36e-05 & 5.84e-05 & 13235.10 & 1664 \\
R (32, 32)      & 5.93e-05 & 7.29e-05 & 13050.97 & 3200 \\
R (32, 4)       & 1.16e-05 & 1.53e-05 & 11976.70 & 512 \\
R (32, 8)       & 3.58e-05 & 5.04e-05 & 12269.28 & 896 \\
R (8, 16)       & 7.78e-05 & 9.57e-05 & 5067.58 & 416 \\
R (8, 32)       & 7.16e-05 & 8.98e-05 & 5669.04 & 800 \\
R (8, 4)        & 5.43e-05 & 6.44e-05 & 4234.48 & 128 \\
R (8, 8)        & 6.69e-05 & 8.73e-05 & 4331.97 & 224 \\

==> results/hyperparams/double_pendulum/experiment-1/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (16, 16)      & 4.22e-05 & 4.59e-05 & 5888.95 & 1024 \\
G (16, 32)      & 4.24e-05 & 4.55e-05 & 6664.55 & 2048 \\
G (16, 4)       & 4.16e-05 & 4.69e-05 & 5383.85 & 256 \\
G (16, 8)       & 4.20e-05 & 4.63e-05 & 5260.19 & 512 \\
G (24, 16)      & 4.22e-05 & 4.57e-05 & 7883.29 & 1536 \\
G (24, 32)      & 4.29e-05 & 4.55e-05 & 8733.20 & 3072 \\
G (24, 4)       & 4.18e-05 & 4.68e-05 & 7325.79 & 384 \\
G (24, 8)       & 4.20e-05 & 4.61e-05 & 7568.52 & 768 \\
G (32, 16)      & 4.23e-05 & 4.55e-05 & 9568.80 & 2048 \\
G (32, 32)      & 4.29e-05 & 4.55e-05 & 9997.03 & 4096 \\
G (32, 4)       & 4.04e-05 & 4.56e-05 & 8667.10 & 512 \\
G (32, 8)       & 4.19e-05 & 4.59e-05 & 8798.96 & 1024 \\
G (8, 16)       & 4.19e-05 & 4.60e-05 & 3411.77 & 512 \\
G (8, 32)       & 4.21e-05 & 4.58e-05 & 3343.64 & 1024 \\
G (8, 4)        & 1.92e-05 & 2.12e-05 & 2681.41 & 128 \\
G (8, 8)        & 4.17e-05 & 4.69e-05 & 3237.18 & 256 \\
GR (16, 16)     & 7.44e-08 & 2.36e-07 & 10880.03 & 1200 \\
GR (16, 32)     & 9.76e-08 & 2.58e-07 & 11132.40 & 2224 \\
GR (16, 4)      & 5.51e-08 & 1.80e-07 & 10882.94 & 432 \\
GR (16, 8)      & 8.87e-08 & 2.44e-07 & 10649.45 & 688 \\
GR (24, 16)     & 1.16e-07 & 3.38e-07 & 12605.28 & 1800 \\
GR (24, 32)     & 8.07e-08 & 2.19e-07 & 12906.75 & 3336 \\
GR (24, 4)      & 6.53e-08 & 1.98e-07 & 12371.47 & 648 \\
GR (24, 8)      & 1.04e-07 & 2.57e-07 & 12740.59 & 1032 \\
GR (32, 16)     & 6.48e-08 & 2.02e-07 & 13706.58 & 2400 \\
GR (32, 32)     & 1.07e-07 & 2.66e-07 & 13587.75 & 4448 \\
GR (32, 4)      & 2.71e-08 & 1.12e-07 & 13139.54 & 864 \\
GR (32, 8)      & 7.28e-08 & 1.78e-07 & 13018.65 & 1376 \\
GR (8, 16)      & 1.10e-07 & 3.29e-07 & 7401.29 & 600 \\
GR (8, 32)      & 1.14e-07 & 3.25e-07 & 7796.21 & 1112 \\
GR (8, 4)       & 6.41e-08 & 1.76e-07 & 7183.92 & 216 \\
GR (8, 8)       & 1.44e-07 & 3.51e-07 & 7064.66 & 344 \\
H (16, 16)      & 2.94e-07 & 1.07e-06 & 6977.30 & 1024 \\
H (16, 32)      & 1.19e-07 & 3.21e-07 & 7683.44 & 2048 \\
H (16, 4)       & 4.75e-07 & 1.32e-06 & 6357.07 & 256 \\
H (16, 8)       & 1.43e-07 & 7.20e-07 & 6542.70 & 512 \\
H (24, 16)      & 3.45e-07 & 1.07e-06 & 9255.19 & 1536 \\
H (24, 32)      & 2.45e-07 & 9.22e-07 & 10159.76 & 3072 \\
H (24, 4)       & 3.14e-07 & 1.32e-06 & 8493.82 & 384 \\
H (24, 8)       & 2.17e-07 & 1.33e-06 & 8529.39 & 768 \\
H (32, 16)      & 3.57e-07 & 1.06e-06 & 10852.84 & 2048 \\
H (32, 32)      & 1.60e-06 & 3.29e-06 & 11327.63 & 4096 \\
H (32, 4)       & 1.58e-07 & 3.93e-07 & 9842.55 & 512 \\
H (32, 8)       & 1.89e-07 & 9.01e-07 & 10217.45 & 1024 \\
H (8, 16)       & 4.87e-07 & 9.14e-07 & 3895.22 & 512 \\
H (8, 32)       & 8.67e-08 & 2.80e-07 & 4707.02 & 1024 \\
H (8, 4)        & 9.65e-07 & 2.46e-06 & 3784.36 & 128 \\
H (8, 8)        & 7.04e-08 & 1.55e-07 & 3616.12 & 256 \\
LA (16, 3)      & 2.76e-05 & 3.45e-05 & 9020.11 & 286 \\
LA (16, 6)      & 2.78e-05 & 2.93e-05 & 11001.70 & 478 \\
LA (16, 9)      & 4.29e-05 & 4.46e-05 & 12061.99 & 670 \\
LA (24, 3)      & 2.74e-05 & 3.45e-05 & 11139.39 & 430 \\
LA (24, 6)      & 3.13e-05 & 3.47e-05 & 12806.86 & 718 \\
LA (24, 9)      & 4.29e-05 & 4.40e-05 & 13514.06 & 1006 \\
LA (32, 3)      & 2.77e-05 & 3.46e-05 & 12358.07 & 574 \\
LA (32, 6)      & 2.79e-05 & 2.96e-05 & 13984.04 & 958 \\
LA (32, 9)      & 3.85e-05 & 4.09e-05 & 14593.31 & 1342 \\
LA (8, 3)       & 3.02e-05 & 3.67e-05 & 5636.29 & 142 \\
LA (8, 6)       & 4.20e-05 & 4.43e-05 & 7519.31 & 238 \\
LA (8, 9)       & 4.29e-05 & 4.50e-05 & 8975.18 & 334 \\
P (16, 12)      & 6.83e-09 & 1.59e-08 & 11544.67 & 240 \\
P (16, 16)      & 4.23e-09 & 4.32e-08 & 12648.84 & 304 \\
P (16, 4)       & 2.59e-08 & 3.21e-08 & 6517.96 & 112 \\
P (16, 8)       & 9.22e-09 & 1.85e-08 & 9451.03 & 176 \\
P (24, 12)      & 2.29e-09 & 7.80e-09 & 12605.19 & 360 \\
P (24, 16)      & 3.49e-09 & 1.38e-08 & 13603.88 & 456 \\
P (24, 4)       & 6.86e-08 & 1.04e-07 & 8701.38 & 168 \\
P (24, 8)       & 5.43e-09 & 6.87e-08 & 11273.16 & 264 \\
P (32, 12)      & 3.65e-09 & 1.01e-08 & 13550.66 & 480 \\
P (32, 16)      & 2.53e-09 & 9.37e-09 & 14569.46 & 608 \\
P (32, 4)       & 1.97e-08 & 7.60e-08 & 10488.21 & 224 \\
P (32, 8)       & 3.43e-09 & 1.29e-08 & 12906.69 & 352 \\
P (8, 12)       & 1.37e-07 & 3.39e-07 & 7899.65 & 120 \\
P (8, 16)       & 4.20e-08 & 1.04e-07 & 9320.50 & 152 \\
P (8, 4)        & 9.35e-07 & 1.18e-06 & 3645.77 & 56 \\
P (8, 8)        & 3.23e-08 & 8.38e-08 & 5544.93 & 88 \\
R (16, 16)      & 2.44e-07 & 3.84e-07 & 7278.90 & 832 \\
R (16, 32)      & 5.45e-07 & 1.21e-06 & 7949.62 & 1600 \\
R (16, 4)       & 1.94e-07 & 3.71e-07 & 6563.59 & 256 \\
R (16, 8)       & 2.44e-07 & 5.01e-07 & 6899.07 & 448 \\
R (24, 16)      & 5.09e-07 & 1.11e-06 & 9278.36 & 1248 \\
R (24, 32)      & 3.14e-07 & 4.52e-07 & 10434.54 & 2400 \\
R (24, 4)       & 2.82e-07 & 5.40e-07 & 8843.83 & 384 \\
R (24, 8)       & 2.23e-07 & 4.31e-07 & 9149.51 & 672 \\
R (32, 16)      & 9.36e-06 & 1.72e-05 & 10910.89 & 1664 \\
R (32, 32)      & 4.03e-07 & 6.24e-07 & 11220.44 & 3200 \\
R (32, 4)       & 9.12e-08 & 2.11e-07 & 10179.82 & 512 \\
R (32, 8)       & 2.11e-07 & 3.52e-07 & 10587.97 & 896 \\
R (8, 16)       & 3.62e-07 & 8.16e-07 & 4071.24 & 416 \\
R (8, 32)       & 1.07e-05 & 2.03e-05 & 4445.09 & 800 \\
R (8, 4)        & 4.33e-07 & 8.01e-07 & 3324.73 & 128 \\
R (8, 8)        & 2.94e-07 & 5.84e-07 & 4014.24 & 224 \\

==> results/hyperparams/double_pendulum/experiment-2/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (16, 16)      & 2.96e-07 & 3.47e-07 & 5195.24 & 1024 \\
G (16, 32)      & 3.02e-07 & 3.43e-07 & 5865.34 & 2048 \\
G (16, 4)       & 1.58e-07 & 3.21e-07 & 4694.79 & 256 \\
G (16, 8)       & 3.41e-07 & 3.55e-07 & 4877.35 & 512 \\
G (24, 16)      & 3.42e-07 & 3.43e-07 & 7315.27 & 1536 \\
G (24, 32)      & 3.01e-07 & 3.41e-07 & 7733.08 & 3072 \\
G (24, 4)       & 2.86e-07 & 3.66e-07 & 6620.24 & 384 \\
G (24, 8)       & 2.97e-07 & 3.49e-07 & 7143.84 & 768 \\
G (32, 16)      & 3.04e-07 & 3.41e-07 & 8789.45 & 2048 \\
G (32, 32)      & 3.44e-07 & 3.40e-07 & 9109.09 & 4096 \\
G (32, 4)       & 3.41e-07 & 3.59e-07 & 8420.51 & 512 \\
G (32, 8)       & 3.31e-07 & 3.47e-07 & 8092.43 & 1024 \\
G (8, 16)       & 3.40e-07 & 3.53e-07 & 2916.13 & 512 \\
G (8, 32)       & 3.02e-07 & 3.46e-07 & 2645.03 & 1024 \\
G (8, 4)        & 3.29e-07 & 3.76e-07 & 2743.83 & 128 \\
G (8, 8)        & 3.41e-07 & 3.71e-07 & 2767.44 & 256 \\
GR (16, 16)     & 4.62e-09 & 3.29e-08 & 10183.19 & 1200 \\
GR (16, 32)     & 8.59e-10 & 3.48e-09 & 10255.48 & 2224 \\
GR (16, 4)      & 1.82e-09 & 4.48e-09 & 10014.28 & 432 \\
GR (16, 8)      & 1.97e-09 & 1.64e-08 & 10038.72 & 688 \\
GR (24, 16)     & 1.30e-09 & 1.03e-08 & 11622.46 & 1800 \\
GR (24, 32)     & 3.18e-09 & 7.02e-09 & 12002.79 & 3336 \\
GR (24, 4)      & 4.54e-10 & 1.53e-09 & 11511.92 & 648 \\
GR (24, 8)      & 9.75e-10 & 3.50e-09 & 11478.02 & 1032 \\
GR (32, 16)     & 1.94e-09 & 1.34e-08 & 12605.10 & 2400 \\
GR (32, 32)     & 1.04e-08 & 1.18e-07 & 12684.89 & 4448 \\
GR (32, 4)      & 6.86e-10 & 1.09e-08 & 12312.07 & 864 \\
GR (32, 8)      & 1.19e-09 & 5.06e-09 & 12736.51 & 1376 \\
GR (8, 16)      & 1.79e-09 & 5.98e-09 & 6744.29 & 600 \\
GR (8, 32)      & 2.39e-09 & 8.19e-09 & 7117.81 & 1112 \\
GR (8, 4)       & 2.34e-09 & 6.23e-09 & 6548.01 & 216 \\
GR (8, 8)       & 1.20e-09 & 4.52e-09 & 6820.65 & 344 \\
H (16, 16)      & 2.73e-09 & 1.59e-08 & 6421.18 & 1024 \\
H (16, 32)      & 6.70e-09 & 4.49e-08 & 6805.90 & 2048 \\
H (16, 4)       & 7.07e-09 & 2.98e-08 & 5565.20 & 256 \\
H (16, 8)       & 3.17e-09 & 1.81e-08 & 5699.32 & 512 \\
H (24, 16)      & 3.47e-09 & 3.46e-08 & 8422.35 & 1536 \\
H (24, 32)      & 3.12e-09 & 1.33e-08 & 8540.70 & 3072 \\
H (24, 4)       & 9.59e-09 & 8.31e-08 & 7489.85 & 384 \\
H (24, 8)       & 1.73e-09 & 1.12e-08 & 8069.59 & 768 \\
H (32, 16)      & 1.94e-09 & 8.99e-09 & 9503.20 & 2048 \\
H (32, 32)      & 8.02e-09 & 5.96e-08 & 10030.41 & 4096 \\
H (32, 4)       & 3.20e-09 & 8.74e-09 & 9288.12 & 512 \\
H (32, 8)       & 3.66e-09 & 3.13e-08 & 9309.05 & 1024 \\
H (8, 16)       & 6.11e-08 & 2.02e-07 & 3513.74 & 512 \\
H (8, 32)       & 1.85e-09 & 8.92e-09 & 3791.67 & 1024 \\
H (8, 4)        & 7.23e-09 & 4.28e-08 & 3391.63 & 128 \\
H (8, 8)        & 2.19e-08 & 1.86e-07 & 2874.45 & 256 \\
LA (16, 3)      & 3.84e-07 & 3.15e-07 & 8650.53 & 286 \\
LA (16, 6)      & 3.85e-07 & 3.00e-07 & 10293.60 & 478 \\
LA (16, 9)      & 3.85e-07 & 3.19e-07 & 11360.50 & 670 \\
LA (24, 3)      & 3.84e-07 & 3.24e-07 & 10272.64 & 430 \\
LA (24, 6)      & 3.84e-07 & 3.16e-07 & 11723.86 & 718 \\
LA (24, 9)      & 3.85e-07 & 3.08e-07 & 12588.93 & 1006 \\
LA (32, 3)      & 3.84e-07 & 3.19e-07 & 11392.18 & 574 \\
LA (32, 6)      & 3.84e-07 & 3.02e-07 & 13024.57 & 958 \\
LA (32, 9)      & 3.85e-07 & 3.12e-07 & 13615.37 & 1342 \\
LA (8, 3)       & 3.84e-07 & 3.30e-07 & 4977.54 & 142 \\
LA (8, 6)       & 3.86e-07 & 3.22e-07 & 6867.41 & 238 \\
LA (8, 9)       & 3.86e-07 & 3.20e-07 & 8588.04 & 334 \\
P (16, 12)      & 1.16e-10 & 7.51e-10 & 10521.83 & 240 \\
P (16, 16)      & 9.85e-10 & 1.52e-09 & 11622.40 & 304 \\
P (16, 4)       & 1.12e-09 & 2.28e-09 & 6249.50 & 112 \\
P (16, 8)       & 1.59e-10 & 5.10e-10 & 8949.23 & 176 \\
P (24, 12)      & 9.05e-11 & 8.52e-10 & 12179.94 & 360 \\
P (24, 16)      & 1.09e-10 & 6.80e-10 & 12817.43 & 456 \\
P (24, 4)       & 7.02e-09 & 1.04e-08 & 7922.37 & 168 \\
P (24, 8)       & 5.92e-11 & 4.38e-10 & 10848.26 & 264 \\
P (32, 12)      & 4.33e-11 & 3.58e-10 & 12752.54 & 480 \\
P (32, 16)      & 5.99e-11 & 4.29e-10 & 13586.63 & 608 \\
P (32, 4)       & 8.87e-10 & 1.86e-09 & 9713.37 & 224 \\
P (32, 8)       & 5.04e-11 & 3.18e-10 & 12023.79 & 352 \\
P (8, 12)       & 1.06e-08 & 6.85e-08 & 6906.36 & 120 \\
P (8, 16)       & 1.49e-09 & 2.51e-09 & 8778.72 & 152 \\
P (8, 4)        & 1.30e-08 & 2.00e-08 & 3779.36 & 56 \\
P (8, 8)        & 1.01e-09 & 1.77e-09 & 5064.49 & 88 \\
R (16, 16)      & 4.83e-07 & 5.15e-07 & 6118.38 & 832 \\
R (16, 32)      & 4.83e-07 & 5.16e-07 & 6885.14 & 1600 \\
R (16, 4)       & 4.82e-07 & 5.21e-07 & 5955.04 & 256 \\
R (16, 8)       & 7.40e-08 & 1.89e-07 & 6407.98 & 448 \\
R (24, 16)      & 4.82e-07 & 5.24e-07 & 8815.90 & 1248 \\
R (24, 32)      & 4.80e-07 & 5.12e-07 & 9131.59 & 2400 \\
R (24, 4)       & 1.98e-08 & 4.43e-08 & 8065.86 & 384 \\
R (24, 8)       & 7.48e-08 & 1.96e-07 & 8088.75 & 672 \\
R (32, 16)      & 2.01e-08 & 4.08e-08 & 10005.77 & 1664 \\
R (32, 32)      & 4.80e-07 & 5.12e-07 & 10188.13 & 3200 \\
R (32, 4)       & 7.53e-08 & 1.93e-07 & 9350.68 & 512 \\
R (32, 8)       & 7.42e-08 & 1.99e-07 & 9581.95 & 896 \\
R (8, 16)       & 2.08e-08 & 4.62e-08 & 3898.84 & 416 \\
R (8, 32)       & 4.83e-07 & 5.15e-07 & 4170.73 & 800 \\
R (8, 4)        & 3.71e-09 & 5.26e-09 & 3657.60 & 128 \\
R (8, 8)        & 7.85e-08 & 1.91e-07 & 3735.07 & 224 \\

==> results/hyperparams/henon/experiment-0/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (16, 16)      & 2.42e-10 & 2.60e-10 & 5338.70 & 1024 \\
G (16, 32)      & 6.61e-10 & 6.18e-10 & 5822.60 & 2048 \\
G (16, 4)       & 8.76e-10 & 7.77e-10 & 5112.35 & 256 \\
G (16, 8)       & 1.16e-10 & 1.28e-10 & 5001.44 & 512 \\
G (24, 16)      & 1.37e-10 & 1.24e-10 & 6921.43 & 1536 \\
G (24, 32)      & 9.76e-11 & 1.02e-10 & 7274.44 & 3072 \\
G (24, 4)       & 9.45e-10 & 9.45e-10 & 6932.05 & 384 \\
G (24, 8)       & 2.23e-10 & 2.36e-10 & 6682.33 & 768 \\
G (32, 16)      & 7.84e-11 & 7.87e-11 & 7983.52 & 2048 \\
G (32, 32)      & 1.54e-09 & 1.41e-09 & 9255.06 & 4096 \\
G (32, 4)       & 1.03e-09 & 1.01e-09 & 8416.62 & 512 \\
G (32, 8)       & 7.03e-10 & 5.95e-10 & 7945.83 & 1024 \\
G (8, 16)       & 9.05e-10 & 8.36e-10 & 2609.56 & 512 \\
G (8, 32)       & 8.52e-10 & 8.29e-10 & 3145.09 & 1024 \\
G (8, 4)        & 9.96e-10 & 9.18e-10 & 2522.22 & 128 \\
G (8, 8)        & 7.33e-10 & 7.54e-10 & 2758.69 & 256 \\
GR (16, 16)     & 4.05e-10 & 4.97e-10 & 8980.26 & 1200 \\
GR (16, 32)     & 1.28e-09 & 1.63e-09 & 9423.99 & 2224 \\
GR (16, 4)      & 1.57e-10 & 2.04e-10 & 10225.62 & 432 \\
GR (16, 8)      & 4.01e-10 & 7.39e-10 & 8935.00 & 688 \\
GR (24, 16)     & 4.28e-10 & 5.20e-10 & 10770.70 & 1800 \\
GR (24, 32)     & 3.71e-10 & 5.05e-10 & 11531.31 & 3336 \\
GR (24, 4)      & 5.04e-10 & 7.62e-10 & 11288.82 & 648 \\
GR (24, 8)      & 2.14e-10 & 2.07e-10 & 10423.35 & 1032 \\
GR (32, 16)     & 7.25e-11 & 8.81e-11 & 11384.19 & 2400 \\
GR (32, 32)     & 5.11e-10 & 6.73e-10 & 12217.78 & 4448 \\
GR (32, 4)      & 2.71e-09 & 3.11e-09 & 11950.57 & 864 \\
GR (32, 8)      & 8.79e-11 & 1.27e-10 & 12239.43 & 1376 \\
GR (8, 16)      & 2.65e-10 & 6.14e-10 & 6494.25 & 600 \\
GR (8, 32)      & 4.16e-10 & 4.49e-10 & 6766.39 & 1112 \\
GR (8, 4)       & 2.30e-09 & 3.22e-09 & 6573.65 & 216 \\
GR (8, 8)       & 7.43e-11 & 9.13e-11 & 6479.87 & 344 \\
H (16, 16)      & 1.20e-10 & 1.26e-10 & 6345.57 & 1024 \\
H (16, 32)      & 6.82e-10 & 6.04e-10 & 6892.16 & 2048 \\
H (16, 4)       & 6.05e-11 & 6.45e-11 & 5993.13 & 256 \\
H (16, 8)       & 2.24e-10 & 2.46e-10 & 5677.53 & 512 \\
H (24, 16)      & 2.25e-10 & 2.28e-10 & 7736.58 & 1536 \\
H (24, 32)      & 1.74e-10 & 1.61e-10 & 8855.76 & 3072 \\
H (24, 4)       & 4.63e-10 & 5.54e-10 & 7309.31 & 384 \\
H (24, 8)       & 1.20e-10 & 1.05e-10 & 7536.62 & 768 \\
H (32, 16)      & 2.60e-10 & 2.87e-10 & 9866.79 & 2048 \\
H (32, 32)      & 4.76e-10 & 4.52e-10 & 10132.70 & 4096 \\
H (32, 4)       & 2.23e-10 & 1.65e-10 & 8456.23 & 512 \\
H (32, 8)       & 2.33e-10 & 2.38e-10 & 8630.37 & 1024 \\
H (8, 16)       & 1.20e-10 & 1.35e-10 & 3548.92 & 512 \\
H (8, 32)       & 5.47e-10 & 3.90e-10 & 3772.37 & 1024 \\
H (8, 4)        & 9.38e-11 & 7.86e-11 & 2865.60 & 128 \\
H (8, 8)        & 1.03e-10 & 1.19e-10 & 3221.72 & 256 \\
LA (16, 3)      & 1.76e-06 & 1.42e-06 & 8721.76 & 286 \\
LA (16, 6)      & 1.90e-06 & 1.58e-06 & 10508.74 & 478 \\
LA (16, 9)      & 2.04e-06 & 1.56e-06 & 11223.10 & 670 \\
LA (24, 3)      & 1.74e-06 & 1.37e-06 & 10240.50 & 430 \\
LA (24, 6)      & 1.84e-06 & 1.49e-06 & 10852.70 & 718 \\
LA (24, 9)      & 1.95e-06 & 1.50e-06 & 12560.74 & 1006 \\
LA (32, 3)      & 1.72e-06 & 1.32e-06 & 10329.98 & 574 \\
LA (32, 6)      & 1.81e-06 & 1.39e-06 & 11896.62 & 958 \\
LA (32, 9)      & 1.92e-06 & 1.50e-06 & 12873.86 & 1342 \\
LA (8, 3)       & 1.80e-06 & 1.49e-06 & 4943.45 & 142 \\
LA (8, 6)       & 2.04e-06 & 1.65e-06 & 7119.07 & 238 \\
LA (8, 9)       & 2.04e-06 & 1.64e-06 & 7742.41 & 334 \\
P (16, 3)       & 1.28e-12 & 7.49e-13 & 5226.14 & 96 \\
P (16, 4)       & 5.22e-13 & 3.89e-13 & 6495.97 & 112 \\
P (16, 6)       & 4.96e-13 & 1.76e-12 & 7977.24 & 144 \\
P (16, 8)       & 6.69e-13 & 1.58e-12 & 9164.14 & 176 \\
P (24, 3)       & 8.16e-13 & 4.64e-13 & 7111.15 & 144 \\
P (24, 4)       & 5.42e-13 & 5.28e-13 & 8648.69 & 168 \\
P (24, 6)       & 3.70e-13 & 8.43e-13 & 9883.35 & 216 \\
P (24, 8)       & 9.25e-13 & 1.41e-12 & 10657.51 & 264 \\
P (32, 3)       & 1.14e-12 & 7.00e-13 & 9205.42 & 192 \\
P (32, 4)       & 4.36e-13 & 3.28e-13 & 9843.49 & 224 \\
P (32, 6)       & 3.71e-13 & 1.72e-12 & 10932.84 & 288 \\
P (32, 8)       & 5.97e-13 & 1.77e-12 & 11082.20 & 352 \\
P (8, 3)        & 1.94e-15 & 1.43e-15 & 2938.49 & 48 \\
P (8, 4)        & 5.39e-16 & 4.87e-16 & 3764.71 & 56 \\
P (8, 6)        & 1.15e-13 & 8.15e-14 & 4509.91 & 72 \\
P (8, 8)        & 2.87e-13 & 3.83e-13 & 5495.54 & 88 \\
R (16, 16)      & 9.25e-11 & 1.14e-10 & 6272.40 & 832 \\
R (16, 32)      & 1.39e-10 & 1.59e-10 & 6723.68 & 1600 \\
R (16, 4)       & 1.66e-10 & 2.01e-10 & 5874.78 & 256 \\
R (16, 8)       & 1.63e-10 & 1.45e-10 & 6058.65 & 448 \\
R (24, 16)      & 1.22e-10 & 1.10e-10 & 8761.20 & 1248 \\
R (24, 32)      & 5.78e-10 & 6.23e-10 & 8245.06 & 2400 \\
R (24, 4)       & 1.07e-10 & 9.13e-11 & 7716.98 & 384 \\
R (24, 8)       & 1.84e-10 & 2.07e-10 & 8419.65 & 672 \\
R (32, 16)      & 9.67e-11 & 8.70e-11 & 9089.94 & 1664 \\
R (32, 32)      & 1.38e-10 & 1.21e-10 & 10138.28 & 3200 \\
R (32, 4)       & 9.95e-11 & 1.02e-10 & 8740.36 & 512 \\
R (32, 8)       & 2.15e-10 & 1.98e-10 & 9954.81 & 896 \\
R (8, 16)       & 9.40e-11 & 1.03e-10 & 3685.65 & 416 \\
R (8, 32)       & 1.39e-10 & 1.57e-10 & 3555.53 & 800 \\
R (8, 4)        & 1.58e-10 & 4.65e-10 & 3318.24 & 128 \\
R (8, 8)        & 1.21e-10 & 1.07e-10 & 3572.44 & 224 \\

==> results/hyperparams/henon/experiment-1/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (16, 16)      & 1.69e-07 & 1.65e-07 & 5913.32 & 1024 \\
G (16, 32)      & 8.65e-08 & 7.68e-08 & 7736.70 & 2048 \\
G (16, 4)       & 2.09e-08 & 2.19e-08 & 5259.34 & 256 \\
G (16, 8)       & 4.72e-08 & 4.67e-08 & 5164.18 & 512 \\
G (24, 16)      & 2.20e-07 & 2.19e-07 & 8913.59 & 1536 \\
G (24, 32)      & 2.02e-07 & 1.98e-07 & 9720.94 & 3072 \\
G (24, 4)       & 5.66e-08 & 5.76e-08 & 7967.41 & 384 \\
G (24, 8)       & 7.44e-08 & 7.59e-08 & 7228.53 & 768 \\
G (32, 16)      & 2.50e-07 & 2.42e-07 & 9151.92 & 2048 \\
G (32, 32)      & 1.11e-07 & 9.56e-08 & 9826.97 & 4096 \\
G (32, 4)       & 7.45e-08 & 7.42e-08 & 8301.12 & 512 \\
G (32, 8)       & 5.26e-08 & 4.86e-08 & 9838.16 & 1024 \\
G (8, 16)       & 2.15e-08 & 2.24e-08 & 3627.73 & 512 \\
G (8, 32)       & 1.11e-07 & 1.02e-07 & 4092.54 & 1024 \\
G (8, 4)        & 4.99e-08 & 5.68e-08 & 3096.28 & 128 \\
G (8, 8)        & 4.76e-08 & 5.06e-08 & 2709.68 & 256 \\
GR (16, 16)     & 1.49e-08 & 2.13e-08 & 11150.75 & 1200 \\
GR (16, 32)     & 3.13e-08 & 4.19e-08 & 10504.34 & 2224 \\
GR (16, 4)      & 6.75e-09 & 1.21e-08 & 11141.86 & 432 \\
GR (16, 8)      & 1.15e-08 & 1.29e-08 & 10379.50 & 688 \\
GR (24, 16)     & 2.45e-08 & 3.20e-08 & 12661.79 & 1800 \\
GR (24, 32)     & 2.37e-08 & 2.73e-08 & 12579.77 & 3336 \\
GR (24, 4)      & 1.31e-08 & 1.68e-08 & 12501.66 & 648 \\
GR (24, 8)      & 2.09e-08 & 2.81e-08 & 11773.31 & 1032 \\
GR (32, 16)     & 3.95e-08 & 6.10e-08 & 13001.59 & 2400 \\
GR (32, 32)     & 2.25e-08 & 2.90e-08 & 13148.66 & 4448 \\
GR (32, 4)      & 1.38e-08 & 2.14e-08 & 13211.72 & 864 \\
GR (32, 8)      & 1.69e-08 & 3.20e-08 & 13162.10 & 1376 \\
GR (8, 16)      & 1.19e-08 & 1.40e-08 & 8114.52 & 600 \\
GR (8, 32)      & 1.82e-08 & 2.30e-08 & 8779.72 & 1112 \\
GR (8, 4)       & 1.55e-08 & 1.86e-08 & 6729.46 & 216 \\
GR (8, 8)       & 3.59e-09 & 3.97e-09 & 6863.02 & 344 \\
H (16, 16)      & 3.18e-08 & 3.79e-08 & 6805.98 & 1024 \\
H (16, 32)      & 3.03e-08 & 2.95e-08 & 7672.30 & 2048 \\
H (16, 4)       & 6.47e-09 & 8.53e-09 & 7052.95 & 256 \\
H (16, 8)       & 2.28e-08 & 2.49e-08 & 7301.01 & 512 \\
H (24, 16)      & 3.06e-08 & 3.67e-08 & 9729.55 & 1536 \\
H (24, 32)      & 3.22e-08 & 3.37e-08 & 9600.45 & 3072 \\
H (24, 4)       & 9.52e-09 & 1.15e-08 & 9274.64 & 384 \\
H (24, 8)       & 2.09e-08 & 2.42e-08 & 9377.93 & 768 \\
H (32, 16)      & 4.09e-08 & 4.53e-08 & 10141.95 & 2048 \\
H (32, 32)      & 3.26e-08 & 3.90e-08 & 10664.12 & 4096 \\
H (32, 4)       & 3.58e-08 & 4.44e-08 & 9305.00 & 512 \\
H (32, 8)       & 4.20e-08 & 4.52e-08 & 9633.46 & 1024 \\
H (8, 16)       & 2.59e-08 & 2.98e-08 & 3875.04 & 512 \\
H (8, 32)       & 3.19e-08 & 3.27e-08 & 4481.05 & 1024 \\
H (8, 4)        & 5.73e-09 & 6.74e-09 & 3749.70 & 128 \\
H (8, 8)        & 6.30e-09 & 8.02e-09 & 3826.27 & 256 \\
LA (16, 3)      & 6.73e-07 & 6.41e-07 & 9937.37 & 286 \\
LA (16, 6)      & 1.21e-06 & 9.82e-07 & 11491.37 & 478 \\
LA (16, 9)      & 2.98e-06 & 2.86e-06 & 11526.60 & 670 \\
LA (24, 3)      & 2.12e-06 & 2.27e-06 & 11270.72 & 430 \\
LA (24, 6)      & 1.18e-06 & 8.87e-07 & 11919.33 & 718 \\
LA (24, 9)      & 3.08e-06 & 2.56e-06 & 12714.81 & 1006 \\
LA (32, 3)      & 6.90e-07 & 6.57e-07 & 12425.79 & 574 \\
LA (32, 6)      & 1.21e-06 & 7.95e-07 & 12990.28 & 958 \\
LA (32, 9)      & 1.86e-06 & 1.26e-06 & 13838.53 & 1342 \\
LA (8, 3)       & 5.61e-07 & 5.04e-07 & 5499.87 & 142 \\
LA (8, 6)       & 7.12e-07 & 7.06e-07 & 8290.36 & 238 \\
LA (8, 9)       & 2.08e-06 & 2.14e-06 & 9802.83 & 334 \\
P (16, 2)       & 5.27e-04 & 5.01e-04 & 4195.93 & 80 \\
P (16, 3)       & 1.55e-12 & 1.76e-12 & 6293.18 & 96 \\
P (16, 4)       & 1.62e-12 & 1.88e-12 & 6243.01 & 112 \\
P (16, 6)       & 4.05e-13 & 5.13e-13 & 7785.74 & 144 \\
P (24, 2)       & 5.27e-04 & 5.00e-04 & 6738.13 & 120 \\
P (24, 3)       & 3.36e-12 & 3.91e-12 & 8506.74 & 144 \\
P (24, 4)       & 2.86e-13 & 4.52e-13 & 9342.83 & 168 \\
P (24, 6)       & 1.45e-12 & 1.02e-11 & 10721.55 & 216 \\
P (32, 2)       & 5.27e-04 & 4.99e-04 & 8467.93 & 160 \\
P (32, 3)       & 3.50e-12 & 4.73e-12 & 8592.44 & 192 \\
P (32, 4)       & 5.30e-13 & 5.89e-13 & 9591.85 & 224 \\
P (32, 6)       & 6.90e-13 & 2.67e-12 & 11527.92 & 288 \\
P (8, 2)        & 5.27e-04 & 5.01e-04 & 2032.24 & 40 \\
P (8, 3)        & 8.28e-10 & 6.31e-10 & 3205.49 & 48 \\
P (8, 4)        & 1.32e-10 & 1.56e-10 & 3291.34 & 56 \\
P (8, 6)        & 5.44e-11 & 5.37e-11 & 4879.77 & 72 \\
R (16, 16)      & 2.12e-08 & 1.97e-08 & 8292.70 & 832 \\
R (16, 32)      & 3.70e-08 & 7.37e-08 & 9196.84 & 1600 \\
R (16, 4)       & 2.56e-08 & 3.46e-08 & 7372.46 & 256 \\
R (16, 8)       & 1.65e-08 & 1.88e-08 & 7434.67 & 448 \\
R (24, 16)      & 2.55e-08 & 2.73e-08 & 10143.78 & 1248 \\
R (24, 32)      & 1.23e-08 & 2.07e-08 & 9788.76 & 2400 \\
R (24, 4)       & 2.21e-08 & 2.49e-08 & 9431.28 & 384 \\
R (24, 8)       & 2.82e-08 & 3.15e-08 & 9737.64 & 672 \\
R (32, 16)      & 3.00e-08 & 3.21e-08 & 11316.91 & 1664 \\
R (32, 32)      & 9.36e-09 & 9.60e-09 & 10959.56 & 3200 \\
R (32, 4)       & 1.27e-08 & 1.52e-08 & 9582.34 & 512 \\
R (32, 8)       & 2.55e-08 & 4.01e-08 & 10834.89 & 896 \\
R (8, 16)       & 1.82e-08 & 1.58e-08 & 4740.17 & 416 \\
R (8, 32)       & 2.74e-08 & 3.12e-08 & 5564.22 & 800 \\
R (8, 4)        & 5.84e-08 & 5.69e-08 & 4193.51 & 128 \\
R (8, 8)        & 5.22e-08 & 5.65e-08 & 4000.72 & 224 \\

==> results/hyperparams/random_linear10/experiment-0/table.txt <==
Method         & Train loss & Test loss & Time (s) & Parameters \\
G (20, 16)      & 4.68e-08 & 8.36e-07 & 6725.14 & 3840 \\
G (20, 32)      & 4.93e-08 & 6.19e-07 & 7263.34 & 7680 \\
G (20, 4)       & 9.42e-08 & 8.67e-07 & 6700.49 & 960 \\
G (20, 8)       & 5.43e-08 & 9.16e-07 & 5838.28 & 1920 \\
G (30, 16)      & 6.76e-08 & 1.01e-06 & 9133.53 & 5760 \\
G (30, 32)      & 6.36e-08 & 7.41e-07 & 10771.59 & 11520 \\
G (30, 4)       & 6.51e-08 & 7.05e-07 & 8194.75 & 1440 \\
G (30, 8)       & 3.70e-08 & 7.26e-07 & 9228.62 & 2880 \\
G (40, 16)      & 6.42e-08 & 8.67e-07 & 11387.26 & 7680 \\
G (40, 32)      & 6.64e-08 & 8.55e-07 & 11944.71 & 15360 \\
G (40, 4)       & 3.33e-08 & 7.17e-07 & 11849.13 & 1920 \\
G (40, 8)       & 3.71e-08 & 7.60e-07 & 12114.61 & 3840 \\
G (60, 16)      & 6.41e-08 & 9.52e-07 & 16061.39 & 11520 \\
G (60, 32)      & 4.96e-08 & 9.50e-07 & 14798.25 & 23040 \\
G (60, 4)       & 3.65e-08 & 7.10e-07 & 15499.56 & 2880 \\
G (60, 8)       & 5.52e-08 & 9.78e-07 & 13743.10 & 5760 \\
GR (20, 16)     & 1.95e-09 & 3.25e-07 & 15839.26 & 7340 \\
GR (20, 32)     & 1.75e-09 & 2.90e-07 & 16076.80 & 11180 \\
GR (20, 4)      & 5.19e-09 & 4.74e-07 & 15552.05 & 4460 \\
GR (20, 8)      & 2.08e-09 & 3.29e-07 & 13601.96 & 5420 \\
GR (30, 16)     & 1.89e-09 & 5.33e-07 & 17696.61 & 11010 \\
GR (30, 32)     & 1.87e-09 & 2.31e-07 & 19185.72 & 16770 \\
GR (30, 4)      & 3.08e-09 & 9.84e-07 & 18523.14 & 6690 \\
GR (30, 8)      & 2.29e-09 & 5.11e-07 & 19069.64 & 8130 \\
GR (40, 16)     & 3.39e-09 & 4.80e-07 & 19864.71 & 14680 \\
GR (40, 32)     & 2.13e-09 & 3.83e-07 & 20695.66 & 22360 \\
GR (40, 4)      & 2.43e-09 & 6.24e-07 & 20540.38 & 8920 \\
GR (40, 8)      & 2.47e-09 & 1.22e-06 & 20622.00 & 10840 \\
GR (60, 16)     & 1.82e-09 & 7.19e-07 & 22273.53 & 22020 \\
GR (60, 32)     & 3.23e-09 & 3.95e-07 & 22712.22 & 33540 \\
GR (60, 4)      & 2.45e-09 & 9.99e-07 & 22759.92 & 13380 \\
GR (60, 8)      & 1.96e-09 & 7.49e-07 & 22148.98 & 16260 \\
H (20, 16)      & 3.14e-08 & 1.58e-05 & 7766.60 & 3840 \\
H (20, 32)      & 5.44e-08 & 1.88e-05 & 8422.94 & 7680 \\
H (20, 4)       & 3.06e-07 & 8.09e-06 & 7250.82 & 960 \\
H (20, 8)       & 5.44e-08 & 1.64e-05 & 7026.73 & 1920 \\
H (30, 16)      & 1.41e-03 & 3.00e-01 & 11557.94 & 5760 \\
H (30, 32)      & 8.64e-07 & 2.21e-01 & 12540.66 & 11520 \\
H (30, 4)       & 1.11e-01 & 3.38e-01 & 9442.26 & 1440 \\
H (30, 8)       & 3.11e-02 & 3.30e-01 & 9722.54 & 2880 \\
H (40, 16)      & 4.21e-08 & 1.35e-05 & 14214.50 & 7680 \\
H (40, 32)      & 6.38e-08 & 1.66e-05 & 13324.18 & 15360 \\
H (40, 4)       & 6.39e-08 & 1.24e-05 & 13400.12 & 1920 \\
H (40, 8)       & 3.54e-08 & 1.10e-05 & 12116.59 & 3840 \\
H (60, 16)      & 6.10e-08 & 2.19e-05 & 17475.96 & 11520 \\
H (60, 32)      & 5.07e-08 & 2.23e-05 & 18388.79 & 23040 \\
H (60, 4)       & 4.30e-08 & 1.28e-05 & 16859.01 & 2880 \\
H (60, 8)       & 4.60e-08 & 1.18e-05 & 15026.77 & 5760 \\
LA (20, 3)      & 1.65e-12 & 2.09e-12 & 11451.36 & 6590 \\
LA (20, 6)      & 3.44e-13 & 4.46e-13 & 14028.98 & 12590 \\
LA (20, 9)      & 1.57e-13 & 2.07e-13 & 18428.95 & 18590 \\
LA (30, 3)      & 1.50e-12 & 1.87e-12 & 16176.89 & 9890 \\
LA (30, 6)      & 3.04e-13 & 4.17e-13 & 18394.47 & 18890 \\
LA (30, 9)      & 1.45e-13 & 1.88e-13 & 21233.99 & 27890 \\
LA (40, 3)      & 1.37e-12 & 1.69e-12 & 18774.77 & 13190 \\
LA (40, 6)      & 2.36e-13 & 3.21e-13 & 20319.06 & 25190 \\
LA (40, 9)      & 1.59e-13 & 1.97e-13 & 21932.98 & 37190 \\
LA (60, 3)      & 9.93e-13 & 1.24e-12 & 19845.40 & 19790 \\
LA (60, 6)      & 2.06e-13 & 2.80e-13 & 23033.92 & 37790 \\
LA (60, 9)      & 1.18e-13 & 1.46e-13 & 25055.87 & 55790 \\
P (20, 2)       & 6.96e-20 & 9.08e-20 & 5208.98 & 420 \\
P (20, 3)       & 6.72e-20 & 9.34e-20 & 6534.32 & 440 \\
P (20, 4)       & 6.63e-20 & 9.87e-20 & 8305.89 & 460 \\
P (20, 6)       & 3.78e-16 & 1.18e-14 & 9688.15 & 500 \\
P (30, 2)       & 6.96e-20 & 9.08e-20 & 7085.03 & 630 \\
P (30, 3)       & 6.73e-20 & 9.21e-20 & 9773.47 & 660 \\
P (30, 4)       & 6.43e-20 & 9.89e-20 & 10528.08 & 690 \\
P (30, 6)       & 1.92e-16 & 3.85e-15 & 14644.02 & 750 \\
P (40, 2)       & 6.96e-20 & 9.08e-20 & 10115.24 & 840 \\
P (40, 3)       & 6.71e-20 & 9.45e-20 & 11257.88 & 880 \\
P (40, 4)       & 6.50e-20 & 9.90e-20 & 12529.18 & 920 \\
P (40, 6)       & 5.17e-15 & 1.53e-13 & 16904.05 & 1000 \\
P (60, 2)       & 6.96e-20 & 9.08e-20 & 12199.55 & 1260 \\
P (60, 3)       & 7.63e-20 & 1.20e-19 & 14077.31 & 1320 \\
P (60, 4)       & 1.20e-14 & 1.00e-13 & 17746.31 & 1380 \\
P (60, 6)       & 8.91e-14 & 4.40e-11 & 18728.77 & 1500 \\
R (20, 16)      & 7.69e-06 & 1.13e-05 & 8546.98 & 1360 \\
R (20, 32)      & 6.23e-06 & 8.80e-06 & 8128.32 & 2320 \\
R (20, 4)       & 1.16e-05 & 1.66e-05 & 7516.21 & 640 \\
R (20, 8)       & 7.71e-06 & 1.10e-05 & 7859.98 & 880 \\
R (30, 16)      & 2.82e-06 & 4.47e-06 & 12124.23 & 2040 \\
R (30, 32)      & 4.67e-08 & 1.47e-07 & 12588.67 & 3480 \\
R (30, 4)       & 7.71e-06 & 1.11e-05 & 10981.32 & 960 \\
R (30, 8)       & 6.23e-06 & 8.90e-06 & 11875.82 & 1320 \\
R (40, 16)      & 2.15e-07 & 6.71e-07 & 12775.84 & 2720 \\
R (40, 32)      & 2.13e-07 & 3.48e-07 & 15305.30 & 4640 \\
R (40, 4)       & 2.81e-06 & 4.68e-06 & 13756.52 & 1280 \\
R (40, 8)       & 2.81e-06 & 4.47e-06 & 12518.30 & 1760 \\
R (60, 16)      & 2.14e-07 & 4.21e-07 & 17979.56 & 4080 \\
R (60, 32)      & 2.13e-07 & 3.91e-07 & 18604.97 & 6960 \\
R (60, 4)       & 9.21e-07 & 1.69e-06 & 17654.95 & 1920 \\
R (60, 8)       & 5.35e-07 & 1.18e-06 & 17707.36 & 2640 \\

==> rsync_command.txt <==
rsync -avz --include '*/' --include '*.pdf' --exclude '*' benjaminta@vivaldi:/home/benjaminta/structure-preserving-neural-networks/results/ results
